I2V-Adapter: A General Image-to-Video Adapter for Diffusion Models

Text-guided image-to-video (I2V) generation aims to generate a coherent video that preserves the identity of the input image and semantically aligns with the input prompt. Existing methods typically augment pretrained text-to-video (T2V) models by either concatenating the image with noised video frames channel-wise before being fed into the model or injecting the image embedding produced by pretrained image encoders in cross-attention modules. However, the former approach often necessitates altering the fundamental weights of pretrained T2V models, thus restricting the model's compatibility within the open-source communities and disrupting the model's prior knowledge. Meanwhile, the latter typically fails to preserve the identity of the input image. We present I2V-Adapter to overcome such limitations. I2V-Adapter adeptly propagates the unnoised input image to subsequent noised frames through a cross-frame attention mechanism, maintaining the identity of the input image without any changes to the pretrained T2V model. Notably, I2V-Adapter only introduces a few trainable parameters, significantly alleviating the training cost and also ensures compatibility with existing community-driven personalized models and control tools. Moreover, we propose a novel Frame Similarity Prior to balance the motion amplitude and the stability of generated videos through two adjustable control coefficients. Our experimental results demonstrate that I2V-Adapter is capable of producing high-quality videos. This performance, coupled with its agility and adaptability, represents a substantial advancement in the field of I2V, particularly for personalized and controllable applications.

==> review_summary.txt <==
Congratulation! We decided on a conditional acceptance of the paper to the conference track. The paper received mixed reviews. A longer discussion was conducted on the discussion board and three additional reviewers were added from the committee.

We request the following required changes as a condition for acceptance:

    1. Cite and discuss SparseCtrl.

    2. Add quantitative ablation using the metrics from Table 1 in a separate Table to evaluate the impact of the components (I2V-adapter, Content-Adapter). Also, add 2 other qualitative ablations to the paper webpage.

    3. Add a user study as a separate metric in Table 1.

    4. Make a good effort to incorporate information from the rebuttal and the reviewer comments.

    5. Cite / credit other papers for the idea of adapting content using self-attention layers rather than calling it your “ingenious” idea.

Some more details on the decision process:

A key issue of contention was the positioning with respect to related work. The website of the AnimateDiff software clearly shows that the capability of image conditioning is available via SparseCtrl. Even though the authors were asked to position their work with respect to the available AnimateDiff software in the rebuttal, they did not do it and claimed that AnimateDiff does not have this capability. This may be true for the AnimateDiff paper, but not for the software that the authors build upon. This was very confusing for the reviewers. In future submissions, we recommend that the authors mention concurrent work proactively at the time of submission.

A second issue of contention was the incremental nature of the technical solution. The idea to modify the self-attention layer is standard. Instead of admitting that this is a common idea, the paper congratulates itself for this “ingenious” idea. This is also confusing for the reviewers, because they expected the paper to describe and evaluate what key contributions there are in addition to adapting this standard idea to a new problem. The paper is actually more like a system paper that combines known components. In particular, the idea to adapt content using the self-attention layer requires crediting previous work, e.g. Masactrl (see also other suggestions in individual reviews)

A third issue of contention was the ablation study. As this work is more like a system paper, it is important that the impact of each component is well evaluated. In particular, the main components are the I2V-adapter, Content-Adapter, and the frame similarity prior. However, only the frame similarity prior is evaluated quantitatively. This should be improved as discussed before.

A fourth issue is the lack of user study. A user study is standard for these types of papers and it is not clear why this was omitted in this submission. The paper will be much better with the requested user study and the authors confirmed in the rebuttal that they could do one. A possible idea would be to ask the reviewers about image quality and motion quality in a pairwise video comparison.


==> revision_summary.txt <==
Dear Shepherd,

We have attached the revised version of the main paper and the supplementary materials to this message. Major changes in the main paper have been highlighted in orange.

The changes are as follows:
    1. We add a discussion about SparseCtrl in the RELATED WORK section.
    2. We cite and credit papers mentioned by Reviewer 1 in the RELATED WORK section (AnimateAnyone, MagicAanimate) and Section 3.1 (MasaCtrl). In addition, we correct some inappropriate descriptive phrases mentioned by Reviewer 2 (ingenious, adeptly, etc.).
    3. We add a quantitative ablation study to evaluate the impact of the model design (see Table 3). Also, we add two more qualitative ablations and supplement with more sampling creations.
    4. We add a user study as a separate metric in Table 1.
    5. We incorporate information from the rebuttal into the main body of the paper, including typo issues, discussion of limitations and relevant works.

Best regards,
The authors

